The synchronization of convective lifecycles in an idealized microscopic model

How a cloud ensemble responds to external forcing is a puzzle in tropical convection research. Convectively coupled gravity waves (CCGWs) in a finite domain have controllable wavelengths, providing a convenient simulation setup for studying the cloud ensemble. A multiscale analysis shows that the growth of CCGWs in a finite-domain involves not only the amplitude growth of individual clouds but also the synchronization of convective lifecycles. To understand the synchronization mechanism, we build a microscopic model with many clouds. For each cloud, the microscopic model simulates the evolution of equivalent potential temperature $\theta_e$ in the boundary layer, which is reduced by convective transport and radiative cooling and increased by surface heating. At the shallow convection stage, the $\theta_e$ grows until reaching an upper threshold where the convective inhibition energy is eliminated, and the system transitions to the deep convection stage. At the deep convection stage, the $\theta_e$ drops until reaching a lower threshold where the convective available potential energy is exhausted, and the system transitions to the shallow convection stage. The wave influences $\theta_e$ with the boundary layer convergent flow and adjusts the phase of the convective lifecycle. Numerical simulations of the microscopic model show that when the period of convection and wave equals, the wave gradually synchronizes convection. Theoretical analysis shows that the microscopic synchronization appears as the macroscopic resonant growth of the cloud ensemble. In the resonant state, the averaged $\theta_e$ and vertical velocity in the boundary layer are in phase, agreeing with the cloud-permitting simulation.

==> README.txt <==
25 August 2014, Version 4.3.2
==================================
Files in the 
American Meteorological Society
LaTeX Package
==================================

You will be provided with a tarred, zipped LaTeX package containing 
17 files.

==================================
Basic Style File: ametsoc.cls. 

The file ametsoc.cls is the manuscript style file.  

Use \documentclass{ametsoc} for your .tex document to
generate a PDF that follows all AMS guidelines for submission and peer review.  

Use \documentclass[twocol]{ametsoc} for your .tex document
to generate a PDF that closely
follows the layout of an AMS journal page, including single spacing and two
columns.  This journal style PDF is only for the author's personal use, and
any papers submitted in this style will not be accepted.  

Always use \documentclass{ametsoc} 
when generating a PDF for submission to the AMS. 

==================================
Template:

template.tex is a file for the author to use when making his/her paper.

The file provides a basic blank template with some
section headings for authors to more easily enter their manuscript.

==================================
Sample .tex and .pdf files:

amspaper.tex, amspaper.pdf, figure01.pdf 

The file amspaper.tex contains the LaTeX code for the sample file.  
The resulting PDF can be seen in amspaper.pdf.

figure01.pdf is used for a sample illustration.

==================================
Sample Article:

Formal paper done in draft mode, in .tex, and then the resulting .pdf.
amssamp1.tex, amssamp1.pdf

Same paper using the [twocol] option, in .tex, and then the resulting .pdf.
amssamp2tex, amssamp2.pdf 

Sample figures
FigOne.pdf, FigTwo.pdf

==================================
Bibliography Files:

ametsoc2014.bst, database2014.bib, references.bib, and AMS_Refs.pdf  

ametsoc2014.bst is the bibliography style file. 

references.bib should be altered with your own bibliography information. 
 
database2014.bib is a second sample bibliographic database file, which includes
examples of many different references formatted in AMS style.

AMS_Refs.pdf explains AMS reference style and contains detailed examples. Reference list included within is obtained from database2014.bib.

==================================
Documention: 

Found in AMSDocs.pdf and in this file, readme.txt.

==================================
Help for Authors
==================================

For questions or problems related to submitting your LaTeX manuscript to the AMS, see the AMS LaTeX Submission Info web page:
http://www2.ametsoc.org/ams/index.cfm/publications/authors/journal-and-bams-authors/author-resources/latex-author-info/

or contact: latex@ametsoc.org


